HR 710 (HD 15144): An ultra-Sr-rich, magnetic Ap star with a close companion

The magnetic, chemically peculiar A-star HR 710 (HD 15144, ADS 1849A, AB Cet) has a close companion in a nearly circular orbit. Its 3-day period is unusually short for such stars. The system emits moderately hard x-rays, which likely come from a white dwarf secondary (ADS 1849Ab). The Sr II spectrum is very strong, and the resonance lines show similar core-nib structure to the stronger Ca K line. We place only loose constraints on a model. There are indications of a lower electron/gas pressure than expected from the star's parallax and brightness. Strong-line profiles and anomalous excitation/ionization indicate significant deviations from traditional models, fixed by Teff, log{g}, and abundances. Weak spectral-line profiles and wavelength shifts probably indicate abundance patches rather than the presence of a secondary (ADS 1849Ab) spectrum. Our UVES spectra are from only one epoch. Additional low-noise, high-resolution spectra are needed. We discuss the spectrum within the context of abundance stratification.

==> readme.txt <==
RE: the (first) revised manuscript: HR 710 (HD 15144): An 
ultra-Sr-rich, magnetic Ap star with a close companion
by C. R. Cowley and S. Hubrig

This tar file contains the following files:
readme.txt -- this file

4305.ps   - Figure 1
alpha.ps  -        2
gamma.ps  -        3
bcon.ps   -        4
8598.ps   -        5
ironeq.ps -        6
CaK.ps    -        7
8498.ps   -        8
8542.ps   -        9
8662.ps   -       10
4077.ps   -       11
strat.ps  -       12
4215.ps   -       13
4162a.ps  -       14
hr710r.ps - postscript version of revised manuscript

